Probing defectivity beneath the hydrocarbon blanket in 2D hBN using TEM-EELS

The controlled creation and manipulation of defects in 2D materials has become increasingly popular as a means to design and tune new material functionalities. However, defect characterization by direct atomic imaging is often severely limited by surface contamination due to a blanket of hydrocarbons. Thus, analysis techniques are needed that can characterize atomic scale defects despite the contamination. In this work we use electron energy loss spectroscopy to probe beneath the hydrocarbon blanket, characterizing defect structures in 2D hexagonal boron nitride (hBN) based on fine structure in the boron K-edge. Since this technique is performed in a transmission electron microscope, imaging can also be used to assess contamination levels and other factors such as tears in the fragile 2D sheets, which can affect the spectroscopic analysis. Furthermore, by locally probing individual areas, multiple regions on the same specimen that have undergone different defect engineering treatments can be investigated for systematic studies at increased throughput. For 2D hBN samples irradiated with different ions for a range doses, we find spectral signatures indicative of boron-oxygen bonding that can be used as a measure of sample defectiveness depending on the ion beam treatment.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls


